Trusted Neural Networks for Safety-Constrained Autonomous Control

We propose Trusted Neural Network (TNN) models, which are deep neural network models that satisfy safety constraints critical to the application domain. We investigate different mechanisms for incorporating rule-based knowledge in the form of first-order logic constraints into a TNN model, where rules that encode safety are accompanied by weights indicating their relative importance. This framework allows the TNN model to learn from knowledge available in form of data as well as logical rules. We propose multiple approaches for solving this problem: (a) a multi-headed model structure that allows trade-off between satisfying logical constraints and fitting training data in a unified training framework, and (b) creating a constrained optimization problem and solving it in dual formulation by posing a new constrained loss function and using a proximal gradient descent algorithm. We demonstrate the efficacy of our TNN framework through experiments using the open-source TORCS~\cite{BernhardCAA15} 3D simulator for self-driving cars. Experiments using our first approach of a multi-headed TNN model, on a dataset generated by a customized version of TORCS, show that (1) adding safety constraints to a neural network model results in increased performance and safety, and (2) the improvement increases with increasing importance of the safety constraints. Experiments were also performed using the second approach of proximal algorithm for constrained optimization --- they demonstrate how the proposed method ensures that (1) the overall TNN model satisfies the constraints even when the training data violates some of the constraints, and (2) the proximal gradient descent algorithm on the constrained objective converges faster than the unconstrained version.

==> ijcai_rebuttal_mar23_2018.txt <==
Review #11021

We thank the reviewer for the insightful feedback. Regarding the
comparison of the two methods -— multi-headed network and constrained
learning -— we don’t compare these methods since the two methods would
in the limit generate models with similar performance (e.g., MSE) when
the constraints g are known and enforced strictly. In cases where the
logical constraints g is not known but needs to be learned from data,
we use the multi-headed model formulation where the logic head learns
an approximation of g from data. When we know the form of g for
certain, it can be better to use the constrained learning formulation,
since it will generally converge to the optimum value faster during
training.

Review #24425

We thank the reviewer for the detailed feedback. The reviewer is
correct -- TNN is a general framework that can accommodate different
models in the data and logic heads. The novelty of TNN is not in
designing a new model -- the novelty is in using the multi-headed
architecture for getting safety-aware ML predictions and in using the
proximal updates for getting faster convergence in this setting.
Regarding the other suggested changes -- we will improve the
visibility of the figures and the notation in 3.2, and also add a
brief overview of how to compute rules in LTNs.

Review #27908

We thank the reviewer for the detailed feedback. We wanted to clarify 
some points:

1) We did experiments with TORCS data for both these approaches. In
the future, we will also run experiments with obstacle data on the
multi-headed model.

2) In the multi-headed model, the logic head is trained to approximate
g -- as a result, the function g is encoded in the LTN model. In the
constrained learning formulation, the function g is added as an
additional safety constraint in the constrained loss function -- the
equivalent dual form of this constrained objective indeed considers g
as an additional factor in the optimization function.

3) Thanks for catching the error in the parameters of O1 and O2 --
the parameters should read O1(p1, ps) and O2(p2, ps). We will correct
that in the paper.

4) Real logic is described in detail in Section 3.1. Especially, this
is what we mention regarding grounding, constants, etc.: "To do this,
a grounding is defined on the language L, mapping logical propositions
to their truth values in [0, 1]. Constants are mapped to numerical
vectors; the symbols we want to learn are mapped to functions whose
parameters are learned using gradient descent, to maximize an
objective function that is the conjunction of clauses defined over the
data points."

Review #27946

We thank the reviewer for the detailed feedback. To address the
concern that "it is unclear whether safety constraints are guaranteed
to be enforced" -- the value of lambda determines how strictly the
safety constraints are enforced. If we need the constraints to be
strictly enforced, we can set a very high value of lambda. Having soft
constraint satisfaction using the Lagrangian formulation in dual space
allows us to enforce the constraints with different levels of
strictness, which can be enforced based on the requirements of the
domain.

